Real tropical hyperfaces by patchworking in $\texttt{polymake}$

We report on a recent implementation of patchworking and real tropical hypersurfaces in $\texttt{polymake}$. As a new mathematical contribution we provide a census of Betti numbers of real tropical surfaces.

==> plots/figures/time.harnack.avg.polymake.dat <==
1 0.091
2 0.093
3 0.096
4 0.103
5 0.116
6 0.136
7 0.166
8 0.207
9 0.268
10 0.352
11 0.465
12 0.599
13 0.778
14 0.993
15 1.241
16 1.549
17 1.955
18 2.384
19 2.861
20 3.427
21 4.097
22 4.855
23 5.766
24 6.767
25 7.913
26 9.204
27 10.666
28 12.322
29 14.119
30 16.076
31 18.345
32 20.723
33 23.469
34 26.381
35 29.591
36 33.086
37 36.789
38 40.743
39 45.149
40 50.153
41 55.699
42 60.788
43 66.991
44 73.373
45 80.16
46 87.325
47 95.119
48 103.114
49 112.152
50 121.272
51 132.242
52 143.345
53 155.371
54 166.444
55 178.891
56 192.813
57 207.49
58 222.788
59 236.182
60 251.707
61 270.615
62 287.283
63 307.603
64 331.67
65 354.997
66 378.23
67 401.505
68 425.861
69 450.784
70 477.756
71 502.212
72 525.841
73 557.862
74 585.455
75 617.619
76 653.913
77 688.906
78 732.005
79 781.316
80 817.108
81 862.785
82 911.523
83 965.617
84 1008.388
85 1058.802
86 1106.687
87 1156.844
88 1187.967
89 1262.308
90 1307.394
91 1368.664
92 1431.723
93 1453.547
94 1518.995
95 1585.132
96 1654.152
97 1753.328


==> plots/figures/time.harnack.avg.virosage.dat <==
1 0.039
2 0.061
3 0.13
4 0.32
5 0.584
6 1.072
7 1.292
8 3.389
9 3.174
10 5.101
11 7.03
12 12.906
13 14.73
14 20.546
15 28.177
16 135.345
17 74.624
18 72.096
19 361.972
20 145.779
21 159.562
22 204.693
23 1207.468
24 509.68
25 412.527
26 506.451
27 3091.772
28 758.159
29 919.747
30 1099.952
31 1316.939
32 8859.02
33 1859.741
34 2184.758
35 2585.823


==> plots/figures/time.xd3.avg.polymake.dat <==
3 0.0979569999999647
4 0.248096999999991
5 0.594000000000003
6 1.41479999999999


==> plots/figures/time.xd3.avg.virosage.dat <==
3 19.2510308133246
4 89.8080707233904
5 450.784909721883
6 1349.73662075229


==> plots/figures/time.xd3.box.polymake.dat <==
3 0.13 0.14 0.13 0.16 0.12
4 0.25 0.25 0.24 0.30 0.23
5 0.59 0.6 0.59 0.65 0.57
6 1.41 1.43 1.40 1.56 1.38


==> plots/figures/time.xd3.box.virosage.dat <==
3 18.96401548385 20.02751910685 17.9628235102 68.5013051033 13.8023478985
4 87.6813515425 90.6055920124 84.9191075563 291.881415844 72.5457909107
5 420.3721834425 433.8379369975 409.489763021 536.582245111 349.232772827
6 1340.3646276 1390.16085482 1295.98302698 1830.00852203 1175.14622998


==> plots/figures/time.xd3.box.virosage.outliers.dat <==
3 142.873389959
4 2317.93562388
4 2195.3021009
4 2119.4790442
4 2053.81793213
5 20542.5552099
5 8752.55274606

